Accuracy, Stability, and Performance Comparison between the Spectral Difference and Flux Reconstruction Schemes

We report the development of a discontinuous spectral element flow solver that includes the implementation of both spectral difference and flux reconstruction formulations. With this high order framework, we have constructed a foundation upon which to provide a fair and accurate assessment of these two schemes in terms of accuracy, stability, and performance with special attention to the true spectral difference scheme and the modified spectral difference scheme recovered via the flux reconstruction formulation. Building on previous analysis of the spectral difference and flux reconstruction schemes, we provide a novel nonlinear stability analysis of the spectral difference scheme. Through various numerical experiments, we demonstrate the additional stability afforded by the true, baseline spectral difference scheme without explicit filtering or de-aliasing due to its inherent feature of staggered flux points. This arrangement leads to favorable suppression of aliasing errors and improves stability needed for under-resolved simulations of turbulent flows.

==> figures/data/hetero_120_c.csv <==
f,t05,t04,frp5c,frp4c,sdp4c,sdp5c
0,2812.5,2812.5,2916.5,2847.6,2812.5,2812.5
1,4.2016e-06,4.4565e-06,332.57,98.638,4.2381e-06,3.9659e-06
2,5.801e-05,5.8646e-05,327.26,105.5,5.8392e-05,5.8515e-05
3,0.00027886,0.00027933,324.23,114.72,0.00027914,0.00027899
4,0.00082156,0.00082186,328.28,123.39,0.00081835,0.00082503
5,0.0018305,0.0018315,338.71,128.37,0.0018414,0.0018734
6,0.0034024,0.0034037,352.32,126.65,0.0034158,0.0037576
7,0.0055295,0.005532,366.51,117.91,0.0058694,0.0066295
8,0.0081243,0.0081247,380.71,103.6,0.0096326,0.0095466
9,0.010975,0.010978,396.12,87.683,0.012782,0.010685
10,0.013838,0.013844,411.57,73.031,0.013163,0.012792
11,0.016416,0.01644,425.33,61.128,0.015207,0.013513
12,0.018479,0.018509,436.42,53,0.01512,0.015539
13,0.019832,0.01987,444.21,48.318,0.0125,0.014754
14,0.02036,0.020423,449.09,47.208,0.014482,0.015485
15,0.020087,0.020166,453.08,50.281,0.015053,0.016086
16,0.019093,0.019176,461.99,55.64,0.012065,0.011168
17,0.017505,0.017604,481.13,60.396,0.010574,0.013061
18,0.015528,0.015626,509.83,61.048,0.0090915,0.010132
19,0.013345,0.013429,539.14,57.267,0.01028,0.0098787
20,0.011121,0.011189,558.63,50.731,0.00747,0.0098206
21,0.0090039,0.0090467,561.56,45.087,0.0058901,0.006823
22,0.0070834,0.0070957,548.77,44.002,0.00624,0.0055755
23,0.0054211,0.0054131,524.91,49.531,0.0063965,0.0041707
24,0.0040391,0.0040093,495.86,63.482,0.0054885,0.0043162
25,0.0029291,0.0028891,457.77,86.172,0.0044446,0.0043001
26,0.0020696,0.0020198,408.93,117.37,0.0035841,0.0022601
27,0.0014249,0.0013787,350.38,157.66,0.0046218,0.0027157
28,0.00095658,0.00091111,292.22,209.97,0.0040669,0.0026553
29,0.00062402,0.00058563,245.09,284.48,0.0039648,0.0028098
30,0.00039643,0.00036797,224.59,398.94,0.0025373,0.0034842
31,0.00024657,0.00022169,255.73,576.37,0.0027809,0.0017754
32,0.00015075,0.00013101,385.94,839.01,0.0021794,0.0016419
33,8.9184e-05,7.4453e-05,708.09,1202.1,0.0016432,0.0016044
34,5.2178e-05,4.1715e-05,1355,1679.4,0.000512,0.0018411
35,3.0357e-05,2.2777e-05,2428.5,2278.8,6.0103e-05,0.0017526
36,1.8927e-05,1.2442e-05,3864.2,2978.4,1.8685e-05,0.0014391
37,1.1872e-05,7.745e-06,5387.7,3713.5,3.5841e-05,0.0013694
38,8.4888e-06,5.7377e-06,6664.3,4412.3,0.00013787,0.00082371
39,6.3798e-06,5.3373e-06,7470.4,4976.4,0.00022517,0.00016828
40,5.1759e-06,6.2829e-06,7713,5315,0.00014907,9.386e-05
41,5.056e-06,7.9613e-06,7440.2,5375.7,8.7815e-05,8.9801e-05
42,5.3483e-06,9.5644e-06,6805.4,5123.4,5.2482e-05,0.00024471
43,6.3609e-06,1.2347e-05,5983.3,4609.1,3.5834e-05,0.00021596
44,7.6409e-06,1.4615e-05,5147.2,3896.1,2.6214e-05,0.00012749
45,8.967e-06,1.6321e-05,4396.5,3111.9,2.0096e-05,9.481e-05
46,9.889e-06,1.841e-05,3764.6,2364.9,1.4403e-05,5.59e-05
47,1.0491e-05,1.8577e-05,3243.7,1753.5,1.5029e-05,4.4811e-05
48,1.0341e-05,1.8477e-05,2810.2,1330.3,1.2572e-05,4.4241e-05
49,1.0111e-05,1.7153e-05,2456.2,1096.7,1.2741e-05,4.8505e-05
50,9.2028e-06,1.5639e-05,2193.5,1030.6,7.8961e-06,6.3725e-05
51,7.6605e-06,1.2955e-05,2042.3,1077.3,1.0148e-05,4.1915e-05
52,5.8808e-06,1.069e-05,2015.8,1181.8,7.8695e-06,3.9454e-05
53,4.4267e-06,8.3582e-06,2130,1296,6.0633e-06,3.7451e-05
54,3.0677e-06,6.1348e-06,2403.6,1389.6,7.1531e-06,4.6801e-05
55,2.0562e-06,4.5002e-06,2840.8,1464.1,9.8104e-06,4.5703e-05
56,1.3313e-06,3.0995e-06,3391.3,1514.7,1.3418e-05,4.5611e-05
57,9.7946e-07,2.0667e-06,3945.9,1534.9,1.8305e-05,5.2522e-05
58,8.9628e-07,1.3909e-06,4394.8,1520.3,1.2157e-05,3.8599e-05
59,8.7649e-07,9.8688e-07,4679.9,1492.6,5.8967e-06,1.0412e-05
60,2.2022e-07,2.0722e-07,1194.7,370.12,1.1394e-06,1.9531e-06


==> figures/data/hetero_600_c.csv <==
f,t05,t04,frp5c,frp4c,sdp4c,sdp5c
0,2812.5,2812.5,2812.5,2812.5,2812.5,2812.5
1,3.7238e-06,3.7238e-06,3.7233e-06,4.8057e-06,3.7238e-06,3.7238e-06
2,5.7821e-05,5.7821e-05,5.7844e-05,5.85e-05,5.7819e-05,5.7821e-05
3,0.00027844,0.00027844,0.00027829,0.00028058,0.00027844,0.00027844
4,0.00082052,0.00082052,0.00082007,0.00082404,0.00082117,0.00081981
5,0.0018308,0.0018308,0.0018311,0.0018304,0.0018302,0.0018314
6,0.0034009,0.0034009,0.0034015,0.0034099,0.0034009,0.0034009
7,0.0055325,0.0055325,0.0055324,0.0055347,0.005532,0.0055322
8,0.0081235,0.0081235,0.0081232,0.0081161,0.0081241,0.0081242
9,0.010978,0.010978,0.010979,0.010975,0.010979,0.010977
10,0.013837,0.013837,0.013836,0.013837,0.013839,0.013837
11,0.016421,0.016421,0.016422,0.016419,0.016419,0.016423
12,0.018479,0.018479,0.018474,0.018471,0.01848,0.018478
13,0.019822,0.019822,0.019823,0.019814,0.019821,0.019822
14,0.020353,0.020353,0.020347,0.020352,0.020361,0.020353
15,0.020069,0.020069,0.020073,0.02006,0.020073,0.020068
16,0.019055,0.019055,0.019051,0.019034,0.019031,0.019057
17,0.017459,0.017459,0.017457,0.017395,0.017432,0.017458
18,0.015464,0.015464,0.015455,0.015324,0.015357,0.015463
19,0.01326,0.01326,0.013257,0.013116,0.013152,0.013262
20,0.011022,0.011022,0.011016,0.010983,0.010968,0.011022
21,0.0088914,0.0088915,0.0088851,0.0088134,0.0088131,0.0088919
22,0.0069669,0.0069669,0.0069596,0.0069068,0.0068768,0.0069689
23,0.0053067,0.0053068,0.0053039,0.0052846,0.0052951,0.005306
24,0.0039323,0.0039323,0.0039268,0.0038961,0.0038939,0.0039298
25,0.0028363,0.0028363,0.0028212,0.0028202,0.002808,0.0028292
26,0.0019925,0.0019925,0.0019872,0.0019716,0.0019836,0.0019844
27,0.0013639,0.0013639,0.0013319,0.001346,0.0013535,0.0013444
28,0.00091011,0.00091014,0.00087707,0.00087822,0.00088772,0.0008745
29,0.00059225,0.00059227,0.00054178,0.0005764,0.00058218,0.00054174
30,0.00037598,0.000376,0.00031739,0.00036451,0.00036463,0.00031649
31,0.00023292,0.00023293,0.00018198,0.00023171,0.00023012,0.00018667
32,0.00014085,0.00014086,0.00011548,0.00014749,0.00014315,0.00011628
33,8.3161e-05,8.3166e-05,7.4062e-05,8.1569e-05,8.4803e-05,7.6121e-05
34,4.7951e-05,4.7955e-05,4.812e-05,5.1729e-05,5.3757e-05,4.812e-05
35,2.7008e-05,2.7011e-05,3.0544e-05,3.4104e-05,3.2875e-05,3.0931e-05
36,1.4862e-05,1.4864e-05,1.6546e-05,1.7379e-05,1.7224e-05,1.7094e-05
37,7.9917e-06,7.9927e-06,1.3504e-05,1.204e-05,1.1021e-05,1.4153e-05
38,4.2e-06,4.2006e-06,1.2084e-05,1.4102e-05,1.2379e-05,1.2201e-05
39,2.1576e-06,2.1579e-06,4.6452e-06,8.0119e-06,6.5902e-06,4.6979e-06
40,1.0836e-06,1.0838e-06,9.313e-06,2.1161e-06,1.5587e-06,9.6787e-06
41,5.3206e-07,5.3219e-07,3.9937e-06,5.6629e-06,5.5369e-06,4.1139e-06
42,2.5548e-07,2.5555e-07,6.0536e-06,9.2248e-06,7.7209e-06,6.1063e-06
43,1.1997e-07,1.2001e-07,5.08e-06,7.0657e-06,5.2912e-06,5.1985e-06
44,5.5104e-08,5.5122e-08,3.9232e-06,3.1952e-06,2.4571e-06,3.9918e-06
45,2.4757e-08,2.4766e-08,5.2946e-06,1.9544e-06,1.6144e-06,5.3043e-06
46,1.0881e-08,1.0886e-08,3.0348e-06,4.183e-06,3.3417e-06,3.0866e-06
47,4.6788e-09,4.681e-09,4.6292e-06,7.2795e-06,6.304e-06,4.6231e-06
48,1.9685e-09,1.9695e-09,2.8618e-06,1.0153e-05,8.82e-06,2.8804e-06
49,8.1037e-10,8.1084e-10,3.5937e-06,1.0505e-05,8.5923e-06,3.568e-06
50,3.2646e-10,3.2667e-10,2.9106e-06,8.0955e-06,7.09e-06,2.8843e-06
51,1.287e-10,1.2879e-10,2.5261e-06,5.5798e-06,4.9938e-06,2.4797e-06
52,4.9659e-11,4.9698e-11,2.9607e-06,4.176e-06,2.6203e-06,2.8832e-06
53,1.8753e-11,1.877e-11,1.5994e-06,2.7581e-06,1.5045e-06,1.5603e-06
54,6.9316e-12,6.9385e-12,2.7796e-06,2.1791e-06,1.2405e-06,2.6537e-06
55,2.5083e-12,2.5108e-12,1.205e-06,2.8089e-06,1.5769e-06,1.1735e-06
56,8.8826e-13,8.8937e-13,1.9832e-06,2.6689e-06,1.4816e-06,1.8661e-06
57,3.0822e-13,3.0841e-13,1.3594e-06,2.153e-06,1.2455e-06,1.294e-06
58,1.0461e-13,1.047e-13,1.2824e-06,2.0929e-06,8.2506e-07,1.2452e-06
59,3.4835e-14,3.48e-14,9.6425e-07,2.2244e-06,8.1418e-07,8.8466e-07
60,1.1493e-14,1.1323e-14,1.1735e-06,1.8306e-06,6.2544e-07,1.1688e-06
61,3.8619e-15,3.6089e-15,8.3918e-07,1.5267e-06,3.0547e-07,8.1889e-07
62,1.4446e-15,1.126e-15,4.0189e-07,1.5858e-06,3.162e-07,3.8459e-07
63,8.6975e-16,3.4386e-16,1.0155e-06,1.6206e-06,3.7628e-07,1.0255e-06
64,8.873e-16,1.0317e-16,4.7354e-07,1.306e-06,2.3655e-07,4.6754e-07
65,1.1543e-15,3.0948e-17,3.1752e-07,1.0645e-06,1.1901e-07,3.1773e-07
66,1.5644e-15,9.9515e-18,6.9164e-07,1.0427e-06,1.6155e-07,6.6825e-07
67,2.0586e-15,5.6806e-18,3.682e-07,9.3292e-07,2.1891e-07,3.5017e-07
68,2.6155e-15,7.772e-18,3.3175e-07,9.0718e-07,2.0959e-07,3.2491e-07
69,3.1887e-15,1.5077e-17,4.6737e-07,8.7435e-07,2.0276e-07,4.1178e-07
70,3.7387e-15,3.0536e-17,4.1704e-07,7.0134e-07,2.0897e-07,3.5158e-07
71,4.2028e-15,6.0787e-17,4.484e-07,7.3969e-07,2.302e-07,4.172e-07
72,4.5288e-15,1.1807e-16,3.5252e-07,7.778e-07,2.2578e-07,3.1802e-07
73,4.6714e-15,2.23e-16,2.0567e-07,6.5778e-07,1.75e-07,1.4886e-07
74,4.6059e-15,4.0947e-16,3.4491e-07,5.5322e-07,9.8952e-08,2.8037e-07
75,4.3342e-15,7.311e-16,6.2415e-07,5.3144e-07,4.2799e-08,5.5204e-07
76,3.8856e-15,1.2687e-15,6.5587e-07,5.7121e-07,4.4835e-08,5.8126e-07
77,3.3119e-15,2.1391e-15,3.9384e-07,6.3016e-07,9.7004e-08,3.3654e-07
78,2.6775e-15,3.5024e-15,2.2613e-07,6.6909e-07,1.5529e-07,1.7068e-07
79,2.0475e-15,5.5669e-15,3.8655e-07,6.8725e-07,1.823e-07,2.9734e-07
80,1.4765e-15,8.5854e-15,6.0632e-07,6.8364e-07,1.7253e-07,4.9707e-07
81,1.0004e-15,1.2841e-14,5.9481e-07,6.9117e-07,1.44e-07,5.0942e-07
82,6.3411e-16,1.8615e-14,4.2769e-07,7.0752e-07,1.1526e-07,3.8358e-07
83,3.7416e-16,2.6142e-14,3.2968e-07,6.9896e-07,9.4533e-08,3.1292e-07
84,2.043e-16,3.5542e-14,4.0154e-07,6.7722e-07,8.4474e-08,3.8078e-07
85,1.025e-16,4.6748e-14,6.0196e-07,6.6134e-07,7.9339e-08,5.4922e-07
86,4.6843e-17,5.9442e-14,8.2435e-07,6.5562e-07,7.322e-08,7.422e-07
87,1.9298e-17,7.3007e-14,9.575e-07,6.4705e-07,6.5032e-08,8.8329e-07
88,7.0734e-18,8.6535e-14,9.4752e-07,6.1488e-07,5.4656e-08,9.2188e-07
89,2.269e-18,9.8891e-14,8.0454e-07,5.5831e-07,4.337e-08,8.3131e-07
90,6.2356e-19,1.0884e-13,5.5346e-07,4.9717e-07,3.3575e-08,5.8115e-07
91,1.4277e-19,1.1523e-13,2.8655e-07,4.7177e-07,2.6531e-08,2.6304e-07
92,2.6218e-20,1.1719e-13,1.7797e-07,4.6233e-07,2.0503e-08,1.4015e-07
93,3.6619e-21,1.1434e-13,2.2952e-07,4.3977e-07,1.5299e-08,2.2277e-07
94,3.5982e-22,1.0683e-13,2.7672e-07,4.1126e-07,1.1645e-08,3.1124e-07
95,2.2045e-23,9.5418e-14,2.5617e-07,3.8365e-07,9.0447e-09,2.6812e-07
96,6.8794e-25,8.1299e-14,1.9648e-07,3.5604e-07,6.152e-09,1.8884e-07
97,7.5004e-27,6.5925e-14,1.244e-07,3.2905e-07,3.813e-09,1.1183e-07
98,2.004e-29,5.074e-14,6.9456e-08,3.0461e-07,2.815e-09,5.7162e-08
99,7.8429e-30,3.6956e-14,4.5136e-08,2.8064e-07,2.5647e-09,3.4206e-08
100,3.7166e-29,2.538e-14,4.3371e-08,2.5934e-07,1.9418e-09,3.3423e-08
101,7.553e-30,1.6369e-14,4.914e-08,2.4297e-07,1.1414e-09,4.0823e-08
102,2.0922e-29,9.8665e-15,5.4166e-08,2.3558e-07,1.0101e-09,4.7084e-08
103,7.7212e-27,5.527e-15,5.8029e-08,2.3725e-07,1.3158e-09,4.9366e-08
104,7.1758e-25,2.8579e-15,5.8965e-08,2.4443e-07,1.3555e-09,5.0058e-08
105,2.3254e-23,1.3531e-15,5.7134e-08,2.5735e-07,9.2254e-10,5.5795e-08
106,3.8364e-22,5.8072e-16,5.5631e-08,2.7994e-07,6.3753e-10,5.5821e-08
107,3.9459e-21,2.2316e-16,5.5207e-08,3.1082e-07,8.4432e-10,4.3779e-08
108,2.8553e-20,7.5591e-17,5.8091e-08,3.5047e-07,1.1081e-09,4.5828e-08
109,1.5713e-19,2.2117e-17,5.3537e-08,3.9684e-07,9.8343e-10,3.8991e-08
110,6.9358e-19,5.4413e-18,4.6645e-08,4.4798e-07,4.996e-10,3.3748e-08
111,2.5504e-18,1.0846e-18,4.1088e-08,5.0181e-07,1.7143e-10,2.586e-08
112,8.0343e-18,1.6604e-19,3.7644e-08,5.5944e-07,3.0384e-10,1.8896e-08
113,2.2149e-17,1.797e-20,3.5426e-08,6.1688e-07,6.6985e-10,1.4066e-08
114,5.4324e-17,1.1918e-21,3.3295e-08,6.7189e-07,8.5642e-10,9.6169e-09
115,1.201e-16,3.5681e-23,3.2274e-08,7.2407e-07,6.6306e-10,5.6602e-09
116,2.4184e-16,1.4269e-25,3.365e-08,7.7359e-07,3.4982e-10,2.9675e-09
117,4.4744e-16,6.1161e-27,3.5944e-08,8.2036e-07,1.4775e-10,1.5946e-09
118,7.6599e-16,1.6395e-28,3.8458e-08,8.6204e-07,1.2243e-10,1.0485e-09
119,1.2206e-15,6.6837e-30,4.1818e-08,8.9793e-07,2.3268e-10,8.3911e-10
120,1.8194e-15,7.951e-29,4.542e-08,9.2731e-07,3.6154e-10,7.0008e-10
121,2.5478e-15,6.6934e-30,4.7486e-08,9.4498e-07,4.4269e-10,5.6716e-10
122,3.3639e-15,2.0231e-27,4.8091e-08,9.4672e-07,4.6591e-10,4.6168e-10
123,4.2006e-15,7.8221e-25,4.8385e-08,9.3127e-07,4.0313e-10,3.9644e-10
124,4.9746e-15,5.4703e-23,4.8606e-08,9.0145e-07,2.8715e-10,3.5753e-10
125,5.5999e-15,1.4666e-21,4.8136e-08,8.5845e-07,1.9113e-10,3.1909e-10
126,6.0044e-15,2.1171e-20,4.6174e-08,8.0656e-07,1.2607e-10,2.653e-10
127,6.1432e-15,1.9752e-19,4.3439e-08,7.5014e-07,8.5912e-11,2.0069e-10
128,6.0063e-15,1.3289e-18,4.0459e-08,6.9338e-07,7.4561e-11,1.3771e-10
129,5.6195e-15,6.9239e-18,3.7244e-08,6.3943e-07,7.8501e-11,8.7142e-11
130,5.0368e-15,2.9333e-17,3.3665e-08,5.9255e-07,9.7309e-11,5.2622e-11
131,4.3292e-15,1.0465e-16,2.9829e-08,5.5478e-07,1.5823e-10,3.3117e-11
132,3.5711e-15,3.2265e-16,2.622e-08,5.2781e-07,2.8552e-10,2.301e-11
133,2.8291e-15,8.7696e-16,2.2985e-08,5.165e-07,4.3664e-10,1.8685e-11
134,2.1535e-15,2.1338e-15,2.0251e-08,5.2448e-07,5.621e-10,1.6803e-11
135,1.5757e-15,4.7055e-15,1.8023e-08,5.5978e-07,6.1847e-10,1.5698e-11
136,1.1085e-15,9.4983e-15,1.6318e-08,6.218e-07,6.3253e-10,1.4834e-11
137,7.4976e-16,1.7693e-14,1.5083e-08,7.1259e-07,5.9873e-10,1.3803e-11
138,4.8756e-16,3.0621e-14,1.4238e-08,8.3197e-07,5.7065e-10,1.2697e-11
139,3.0471e-16,4.9517e-14,1.3677e-08,9.8084e-07,6.0469e-10,1.1788e-11
140,1.8292e-16,7.5181e-14,1.3319e-08,1.1591e-06,7.3834e-10,1.1181e-11
141,1.0538e-16,1.0761e-13,1.313e-08,1.3645e-06,9.218e-10,1.09e-11
142,5.8193e-17,1.4574e-13,1.3104e-08,1.5961e-06,1.1328e-09,1.0385e-11
143,3.0738e-17,1.873e-13,1.3241e-08,1.8547e-06,1.3141e-09,9.9176e-12
144,1.5518e-17,2.2908e-13,1.3517e-08,2.1447e-06,1.4007e-09,9.1985e-12
145,7.4408e-18,2.6723e-13,1.3949e-08,2.4753e-06,1.3388e-09,8.3327e-12
146,3.4258e-18,2.9798e-13,1.4496e-08,2.8472e-06,1.134e-09,7.225e-12
147,1.5036e-18,3.1818e-13,1.5098e-08,3.261e-06,8.2317e-10,5.997e-12
148,7.4666e-19,3.2589e-13,1.5611e-08,3.7073e-06,5.9265e-10,4.9465e-12
149,6.3234e-19,3.2064e-13,1.591e-08,4.1605e-06,6.5493e-10,4.0275e-12
150,1.0371e-18,3.0346e-13,1.5982e-08,4.5889e-06,1.209e-09,3.1426e-12
151,2.2568e-18,2.766e-13,1.5859e-08,4.9582e-06,2.5524e-09,2.5105e-12
152,4.9188e-18,2.4306e-13,1.5589e-08,5.2783e-06,5.0889e-09,2.2539e-12
153,1.0441e-17,2.0613e-13,1.5233e-08,5.5389e-06,9.6141e-09,1.8869e-12
154,2.1425e-17,1.6886e-13,1.4822e-08,5.8161e-06,1.6534e-08,1.8542e-12
155,4.2473e-17,1.3372e-13,1.4416e-08,6.3281e-06,2.6865e-08,1.5907e-12
156,8.1335e-17,1.0246e-13,1.4049e-08,7.0562e-06,3.7822e-08,2.095e-12
157,1.5058e-16,7.5997e-14,1.3819e-08,7.8569e-06,5.0824e-08,1.9953e-12
158,2.6941e-16,5.461e-14,1.3883e-08,8.8679e-06,6.9215e-08,2.2163e-12
159,4.6597e-16,3.8039e-14,1.434e-08,1.0044e-05,1.1711e-07,2.1613e-12
160,7.7903e-16,2.5697e-14,1.5447e-08,1.1425e-05,2.4225e-07,3.456e-12
161,1.2587e-15,1.6845e-14,1.7255e-08,1.308e-05,5.0139e-07,3.7295e-12
162,1.965e-15,1.072e-14,1.9875e-08,1.3848e-05,9.0493e-07,3.7649e-12
163,2.9633e-15,6.6254e-15,2.3286e-08,1.4224e-05,1.3321e-06,7.4911e-12
164,4.3148e-15,3.9787e-15,2.7508e-08,1.5163e-05,1.5221e-06,7.8703e-12
165,6.0638e-15,2.3224e-15,3.317e-08,1.4468e-05,1.2578e-06,1.3564e-11
166,8.2204e-15,1.3181e-15,4.0592e-08,1.2691e-05,8.072e-07,2.4425e-11
167,1.0743e-14,7.2762e-16,4.9994e-08,1.3e-05,1.2233e-06,2.8407e-11
168,1.3526e-14,3.908e-16,6.2534e-08,1.6475e-05,3.0537e-06,4.0838e-11
169,1.6393e-14,2.0428e-16,7.9152e-08,1.6489e-05,4.3727e-06,6.9444e-11
170,1.9107e-14,1.0396e-16,9.9923e-08,1.5614e-05,4.2657e-06,1.1799e-10
171,2.1397e-14,5.1513e-17,1.2421e-07,1.6672e-05,3.8162e-06,1.8809e-10
172,2.2995e-14,2.4862e-17,1.5054e-07,1.9705e-05,1.8211e-06,2.5321e-10
173,2.3684e-14,1.169e-17,1.7752e-07,2.5352e-05,4.6887e-06,3.5349e-10
174,2.3346e-14,5.355e-18,2.0353e-07,2.8617e-05,2.5491e-06,6.8028e-10
175,2.1988e-14,2.3928e-18,2.2951e-07,3.5246e-05,6.0782e-06,1.4715e-09
176,1.9749e-14,1.0419e-18,2.5433e-07,4.1025e-05,4.5843e-06,2.8495e-09
177,1.6882e-14,4.4334e-19,2.6998e-07,4.216e-05,7.2753e-07,4.8311e-09
178,1.37e-14,1.9051e-19,2.7347e-07,4.7759e-05,3.3652e-08,7.8045e-09
179,1.0526e-14,9.4105e-20,2.7623e-07,5.3014e-05,3.8972e-10,1.3476e-08
180,7.6321e-15,7.2563e-20,2.8732e-07,5.7464e-05,1.2089e-10,2.6688e-08
181,5.2037e-15,1.3905e-19,3.0605e-07,6.1061e-05,3.4031e-10,5.9606e-08
182,3.3218e-15,3.2806e-19,3.5547e-07,6.3606e-05,2.5168e-08,1.3895e-07
183,1.9755e-15,8.1255e-19,4.9446e-07,6.5164e-05,4.8665e-07,3.1009e-07
184,1.0879e-15,1.9948e-18,7.5355e-07,6.5517e-05,2.6553e-06,6.1768e-07
185,5.5086e-16,4.7787e-18,1.0554e-06,6.368e-05,3.0848e-06,1.0338e-06
186,2.5427e-16,1.116e-17,1.2122e-06,6.1038e-05,1.1198e-06,1.3505e-06
187,1.0587e-16,2.5421e-17,1.0171e-06,5.7229e-05,1.8002e-06,1.239e-06
188,3.9244e-17,5.6442e-17,5.6334e-07,5.2234e-05,6.1326e-07,7.4215e-07
189,1.2739e-17,1.2214e-16,3.3357e-07,4.7482e-05,1.1113e-06,5.2245e-07
190,3.5453e-18,2.5753e-16,3.2528e-07,4.204e-05,1.0754e-06,5.8542e-07
191,8.2252e-19,5.2902e-16,2.4374e-07,3.7981e-05,9.5425e-07,4.9543e-07
192,1.5316e-19,1.0584e-15,4.1113e-07,3.323e-05,5.7718e-07,1.1196e-06
193,2.1704e-20,2.062e-15,1.5803e-07,2.9661e-05,2.0025e-07,3.2506e-07
194,2.1652e-21,3.9107e-15,4.0454e-07,2.7473e-05,1.1411e-07,1.965e-06
195,1.3476e-22,7.2181e-15,2.4607e-07,2.6439e-05,1.5251e-07,1.4892e-06
196,4.2739e-24,1.2962e-14,9.6406e-08,2.6691e-05,1.5848e-07,2.7276e-07
197,4.7321e-26,2.264e-14,7.4672e-08,2.731e-05,1.1935e-07,1.6623e-08
198,8.3037e-29,3.8448e-14,7.3145e-08,2.8091e-05,6.971e-08,6.2583e-10
199,5.7828e-30,6.3461e-14,7.33e-08,2.9581e-05,3.3083e-08,1.6135e-10
200,5.4371e-29,1.0177e-13,7.5696e-08,3.1697e-05,1.3665e-08,1.5515e-10
201,5.8148e-30,1.5849e-13,8.1535e-08,3.3868e-05,5.6477e-09,1.8508e-10
202,9.1972e-29,2.3959e-13,9.1721e-08,3.573e-05,2.8518e-09,4.8649e-10
203,5.4855e-26,3.5141e-13,1.0704e-07,3.7115e-05,1.8151e-09,1.1384e-08
204,5.2149e-24,4.9981e-13,1.3415e-07,3.7892e-05,1.1106e-09,1.6433e-07
205,1.7286e-22,6.8894e-13,2.3255e-07,3.8023e-05,7.2486e-10,7.9178e-07
206,2.9202e-21,9.1978e-13,3.4494e-07,3.7531e-05,3.6985e-10,9.2271e-07
207,3.0782e-20,1.1885e-12,2.3895e-07,3.6413e-05,2.1196e-10,1.3295e-07
208,2.2847e-19,1.4854e-12,3.6818e-07,3.4693e-05,1.0591e-10,4.007e-07
209,1.2908e-18,1.7939e-12,3.3403e-07,3.2461e-05,5.9855e-11,1.5974e-07
210,5.8549e-18,2.0918e-12,3.845e-07,2.984e-05,3.4673e-11,1.727e-07
211,2.2145e-17,2.3527e-12,4.2009e-07,2.6961e-05,2.583e-11,1.3426e-07
212,7.1834e-17,2.5496e-12,4.7618e-07,2.3987e-05,2.1277e-11,1.589e-07
213,2.0412e-16,2.6588e-12,5.6854e-07,2.1083e-05,1.9261e-11,2.2929e-07
214,5.1663e-16,2.6646e-12,6.0272e-07,1.8387e-05,1.8066e-11,2.1864e-07
215,1.18e-15,2.5625e-12,5.6701e-07,1.5999e-05,1.6221e-11,1.4639e-07
216,2.4579e-15,2.3607e-12,5.2007e-07,1.3981e-05,1.3203e-11,7.6467e-08
217,4.71e-15,2.0793e-12,4.9188e-07,1.237e-05,9.9032e-12,3.3584e-08
218,8.3628e-15,1.7474e-12,4.7355e-07,1.1163e-05,7.4176e-12,1.3199e-08
219,1.3841e-14,1.3975e-12,4.5633e-07,1.0317e-05,5.8294e-12,4.9836e-09
220,2.1462e-14,1.0607e-12,4.4005e-07,9.7537e-06,4.3577e-12,1.9596e-09
221,3.1314e-14,7.6148e-13,4.2279e-07,9.3847e-06,2.6446e-12,8.6223e-10
222,4.3153e-14,5.1517e-13,4.0122e-07,9.1341e-06,2.2543e-12,4.5074e-10
223,5.6347e-14,3.2697e-13,3.7478e-07,8.9582e-06,2.353e-12,2.7176e-10
224,6.9912e-14,1.9367e-13,3.4518e-07,8.8398e-06,2.358e-12,1.6009e-10
225,8.2629e-14,1.0639e-13,3.1386e-07,8.7816e-06,1.7707e-12,7.6974e-11
226,9.3229e-14,5.3791e-14,2.8169e-07,8.7988e-06,1.3119e-12,2.8299e-11
227,1.0061e-13,2.4802e-14,2.4944e-07,8.9188e-06,1.4974e-12,1.2669e-11
228,1.0404e-13,1.0309e-14,2.1863e-07,9.1794e-06,1.7084e-12,1.2832e-11
229,1.0324e-13,3.8078e-15,1.9008e-07,9.6253e-06,1.5049e-12,1.1019e-11
230,9.8439e-14,1.2266e-15,1.6465e-07,1.0294e-05,8.2143e-13,6.4965e-12
231,9.0314e-14,3.3627e-16,1.4339e-07,1.1205e-05,3.487e-13,4.2745e-12
232,7.9814e-14,7.5891e-17,1.2645e-07,1.2339e-05,5.4401e-13,2.3782e-12
233,6.8011e-14,1.3458e-17,1.1379e-07,1.364e-05,1.1111e-12,1.8607e-12
234,5.5933e-14,1.7517e-18,1.0497e-07,1.5017e-05,1.4198e-12,2.4542e-12
235,4.4433e-14,1.5056e-19,9.8911e-08,1.6354e-05,1.1546e-12,1.1138e-12
236,3.4123e-14,7.1578e-21,9.4949e-08,1.7535e-05,7.0803e-13,1.0757e-12
237,2.535e-14,1.3505e-22,9.2539e-08,1.8457e-05,4.0618e-13,1.6402e-12
238,1.823e-14,4.7987e-25,9.1374e-08,1.9048e-05,3.6307e-13,6.1018e-13
239,1.2699e-14,3.2656e-29,9.1654e-08,1.9269e-05,5.285e-13,8.1986e-13
240,8.5735e-15,4.0551e-29,9.3734e-08,1.9109e-05,7.2608e-13,9.3187e-13
241,5.6121e-15,3.1535e-29,9.7777e-08,1.8583e-05,8.386e-13,6.2803e-13
242,3.5639e-15,4.5172e-25,1.0372e-07,1.7721e-05,8.8281e-13,6.7199e-13
243,2.1977e-15,1.2335e-22,1.1114e-07,1.6566e-05,7.7853e-13,5.9401e-13
244,1.314e-15,6.3429e-21,1.1916e-07,1.5179e-05,5.9315e-13,5.9472e-13
245,7.6543e-16,1.2943e-19,1.268e-07,1.3635e-05,4.3786e-13,4.6454e-13
246,4.3105e-16,1.4607e-18,1.3322e-07,1.2018e-05,3.2023e-13,5.4651e-13
247,2.4027e-16,1.0884e-17,1.3763e-07,1.041e-05,2.4238e-13,4.1917e-13
248,1.3198e-16,5.9521e-17,1.3969e-07,8.8837e-06,2.1237e-13,4.3985e-13
249,7.674e-17,2.5572e-16,1.3931e-07,7.4945e-06,2.0698e-13,4.1665e-13
250,5.7996e-17,9.0428e-16,1.3666e-07,6.2869e-06,2.3219e-13,4.0589e-13
251,6.127e-17,2.7208e-15,1.3221e-07,5.2949e-06,3.0809e-13,3.8136e-13
252,9.2882e-17,7.1384e-15,1.2644e-07,4.542e-06,4.4028e-13,4.5289e-13
253,1.5835e-16,1.6637e-14,1.1984e-07,4.0356e-06,5.9659e-13,3.3996e-13
254,2.7041e-16,3.4949e-14,1.1275e-07,3.7614e-06,7.0001e-13,5.3288e-13
255,4.6143e-16,6.6929e-14,1.0541e-07,3.6857e-06,7.2537e-13,3.4249e-13
256,7.6007e-16,1.1794e-13,9.8155e-08,3.762e-06,6.8877e-13,5.5548e-13
257,1.2207e-15,1.9266e-13,9.1397e-08,3.9406e-06,5.7737e-13,4.8455e-13
258,1.8987e-15,2.9362e-13,8.5697e-08,4.1763e-06,4.834e-13,5.3891e-13
259,2.8664e-15,4.1964e-13,8.1585e-08,4.433e-06,4.0354e-13,4.6219e-13
260,4.195e-15,5.6493e-13,7.9417e-08,4.6899e-06,4.1814e-13,7.3458e-13
261,5.9479e-15,7.1907e-13,7.9121e-08,4.9457e-06,4.1064e-13,6.3663e-13
262,8.1656e-15,8.6818e-13,8.0372e-08,5.2187e-06,3.8413e-13,4.0622e-13
263,1.0848e-14,9.9706e-13,8.2667e-08,5.5389e-06,3.1933e-13,1.1382e-12
264,1.3937e-14,1.0919e-12,8.5622e-08,5.9383e-06,2.3647e-13,7.0487e-13
265,1.7302e-14,1.1426e-12,8.9463e-08,6.4435e-06,1.5514e-13,8.1305e-13
266,2.0738e-14,1.1446e-12,9.4646e-08,7.069e-06,9.2945e-14,1.7452e-12
267,2.398e-14,1.0996e-12,1.0179e-07,7.8058e-06,7.0475e-14,1.3278e-12
268,2.6722e-14,1.0144e-12,1.1181e-07,8.6054e-06,9.333e-14,1.5906e-12
269,2.8669e-14,8.9993e-13,1.2506e-07,9.3786e-06,1.9105e-13,2.7775e-12
270,2.9577e-14,7.686e-13,1.4126e-07,1.0019e-05,4.5425e-13,4.4367e-12
271,2.9306e-14,6.3262e-13,1.5966e-07,1.044e-05,1.1706e-12,7.1866e-12
272,2.7849e-14,5.0228e-13,1.7879e-07,1.0608e-05,3.048e-12,8.3696e-12
273,2.5342e-14,3.8501e-13,1.971e-07,1.0572e-05,7.8436e-12,9.0686e-12
274,2.2044e-14,2.8513e-13,2.1309e-07,1.0448e-05,1.7726e-11,1.8477e-11
275,1.8294e-14,2.0415e-13,2.2557e-07,1.0362e-05,3.7532e-11,4.4801e-11
276,1.4453e-14,1.4141e-13,2.3387e-07,1.0384e-05,6.5909e-11,8.7996e-11
277,1.0844e-14,9.4809e-14,2.3703e-07,1.0485e-05,1.1183e-10,1.4412e-10
278,7.7048e-15,6.1557e-14,2.349e-07,1.0545e-05,1.9017e-10,2.2656e-10
279,5.168e-15,3.8722e-14,2.2907e-07,1.0439e-05,3.9719e-10,3.9558e-10
280,3.2605e-15,2.3607e-14,2.2107e-07,1.012e-05,9.7551e-10,8.0989e-10
281,1.9268e-15,1.3954e-14,2.1144e-07,9.6225e-06,2.3295e-09,1.8701e-09
282,1.0613e-15,7.9993e-15,2.0139e-07,9.0627e-06,4.7838e-09,4.5144e-09
283,5.4182e-16,4.4484e-15,1.9359e-07,8.5377e-06,7.941e-09,1.0479e-08
284,2.5463e-16,2.4002e-15,1.9067e-07,8.1344e-06,1.0157e-08,2.1791e-08
285,1.0928e-16,1.2568e-15,1.9166e-07,7.9507e-06,9.3535e-09,3.8172e-08
286,4.241e-17,6.3874e-16,1.8957e-07,7.956e-06,6.8012e-09,5.2286e-08
287,1.4709e-17,3.151e-16,1.7346e-07,8.2012e-06,1.1881e-08,5.0392e-08
288,4.4921e-18,1.5088e-16,1.4458e-07,8.7123e-06,3.2313e-08,3.1972e-08
289,1.1858e-18,7.0135e-17,1.2474e-07,9.6684e-06,5.0217e-08,2.4335e-08
290,2.6413e-19,3.1643e-17,1.1368e-07,1.1043e-05,5.3471e-08,2.8823e-08
291,4.811e-20,1.3856e-17,9.7526e-08,1.2572e-05,5.2032e-08,2.4958e-08
292,6.8657e-21,5.8878e-18,9.6789e-08,1.4274e-05,2.7309e-08,5.865e-08
293,7.2307e-22,2.4271e-18,7.1601e-08,1.6169e-05,7.5899e-08,1.8042e-08
294,5.148e-23,9.7039e-19,7.8035e-08,1.7892e-05,4.4691e-08,1.1613e-07
295,2.1629e-24,3.7603e-19,5.6688e-08,1.9449e-05,1.1495e-07,9.2814e-08
296,4.2733e-26,1.4122e-19,4.0474e-08,2.0537e-05,9.3583e-08,1.7969e-08
297,2.633e-28,5.1435e-20,3.3038e-08,2.1681e-05,1.6057e-08,1.1513e-09
298,3.8081e-30,1.8174e-20,2.7957e-08,2.2293e-05,7.874e-10,3.6332e-11
299,3.6939e-30,6.6137e-21,2.4824e-08,2.2624e-05,9.6814e-12,7.4374e-12
300,2.0771e-29,1.0566e-21,5.9399e-09,5.6836e-06,6.8924e-13,1.6664e-12

